The POKEMON Speckle Survey of Nearby M Dwarfs. III. The Stellar Multiplicity Rate of M Dwarfs within 15 pc

M dwarfs are ubiquitous in our galaxy, and the rate at which they host stellar companions, and the properties of these companions, provides a window into the formation and evolution of the star(s), and of any planets that they may host. The Pervasive Overview of 'Kompanions' of Every M dwarf in Our Neighborhood (POKEMON) speckle survey of nearby M dwarfs is volume-limited from M0V through M9V out to 15 pc, with additional targets at larger distances. In total, 1125 stars were observed, and 455 of these are within the volume-limited, 15-pc sample of M-dwarf primaries. When we combine the speckle observations with known companions from the literature, we find that the stellar multiplicity rate of M dwarfs within 15 pc is 23.5% plus or minus 2.0%, and that the companion rate is 28.8% plus or minus 2.1%. We also find that the projected separation distribution for multiples that are known to host planets peaks at 198 au, while the distribution for multiples that are not yet known to host planets peaks at 5.57 au. This result suggests that the presence of close-in stellar companions inhibits the formation of M-dwarf planetary systems, similar to what has been found for FGK stars.

==> datafile2.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. III. The Stellar 
       Multiplicity Rate of M Dwarfs within 15 pc 
Authors: Clark C.A., van Belle G.T., Horch E.P., Ciardi D.R., von Braun K., 
         Skiff B.A., Winters J.G., Lund M.B., Everett M.E., Hartman Z.D., 
         Llama J. 
Table: Targets in the volume-limited 15-pc POKEMON sample of M-dwarf primaries
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---     2MASS         2MASS designation or name
  18- 36 I19    ---     GaiaDR3       Gaia DR3 designation
  38- 41 F4.1   mag     Gmag          Gaia G magnitude
  43- 46 F4.1   mag     RPmag         Gaia G_RP magnitude
  48- 51 F4.1   pc      Dist          Distance
  53- 54 I2     ---   r_Dist          Reference for Dist (1)
  56- 56 A1     ---     Companion(s)? Known companion(s)? (Y)es or (N)o
--------------------------------------------------------------------------------
Note (1): 
    1 = Dittmann et al. (2014) [2014ApJ...784..156D];
    2 = Dupuy et al. (2019) [2019AJ....158..174D];
    3 = Dupuy & Liu (2017) [2017ApJS..231...15D];
    4 = Finch et al. (2018) [2018AJ....155..176F];
    5 = Gaia Collaboration (2018) [2018yCat.1345....0G];
    6 = Gaia Collaboration et al. (2023) [2023A&A...674A...1G];
    7 = Henry et al. (2006) [2006AJ....132.2360H];
    8 = Riedel et al. (2010) [2010AJ....140..897R];
    9 = Torres et al. (2010) [2010A&ARv..18...67T];
   10 = van Leeuwen (2007) [2007A&A...474..653V].
--------------------------------------------------------------------------------
00064325-0732147 2441630500517079808 11.8 10.4  4.8  6 N 
00085512+4918561  393621524910343296 14.4 13.0 14.8  6 N 
00113182+5908400  423027104407576576 13.5 12.1  9.3  6 N 
00152799-1608008 2368293487261055488 10.3  8.9  5.0 10 Y 
00153905+4735220  392350008432819328 10.0  8.9 11.5  6 N 
00154919+1333218 2768048564768256512 11.4 10.2 12.2  6 N 
00182256+4401222  385334230892516480  7.2  6.2  3.6  6 Y 
00202922+3305081 2863419584886542080 13.9 12.5 12.3  6 N 
00242463-0158201 2541756977144595712 16.6 15.0 12.4  6 N 
00244419-2708242 2322561156529549440 13.2 11.6  7.7  6 Y 
00283948-0639481 2430731144829585280 10.9  9.7 13.4  6 N 
00322970+6714080  527956488339113600 11.1  9.9 10.0  6 Y 
00355557+1028352 2751296646125543040 13.6 12.2 14.4  6 N 
00385879+3036583 2858600494141185280 10.1  8.9 12.7  6 N 
00445930-1516166 2371032916186181760 12.7 11.4 15.0  6 N 
LTT 10301        2805045756653326080 11.2  9.7 15.0  6 Y 
00570261+4505099  377423450888562304 10.8  9.6 13.1  6 N 
00582789-2751251 5032683355641241472 10.6  9.4 11.8  6 Y 
01005643-0426561 2525276565243086080 12.0 10.7 12.4  6 N 
01012006+6121560  426641955043723520  9.8  8.7 10.5  6 N 
01015952+5410577  411311395692644224 13.2 11.8 11.1  6 N 
01023213+7140475  533621859441169920  8.9  7.8  8.2  6 N 
01023895+6220422  522863309964987520  8.7  7.6  9.9  6 Y 
01045368-1807292 2358022227591374336 12.7 11.4  9.8  6 N 
01053732+2829339  308256610357824640 12.9 11.6 12.5  6 Y 
01095117-0343264 2531195858721613056 16.4 14.8 10.6  6 N 
01123052-1659570 2358524597030794112 10.4  9.1  3.7  6 N 
01195227+8409327  573273684709125504 13.1 11.8 14.4  6 N 
01221027+2209032  289699156182894592 12.1 10.2 11.4  4 Y 
01382162+5713571  409824168780424832 10.9  9.8 13.2  6 N 
GJ 65 A          5140693571158739840 10.5  9.1  2.7  6 Y 
01432015+0419172 2560771312759450496  9.9  8.8 11.3  6 N 
01510405-0607047 2467732906559754496 12.7 11.4 10.6  6 N 
01524908-2226055 5134635708766250752  8.2  7.2 11.1  6 N 
01592349+5831162  505516521175942784 10.8  9.6 13.1  6 N 
02001278+1303112   76868614540049408 10.7  9.4  4.5  6 N 
02013533+6346118  514923083669786112  9.9  8.8 11.9  6 N 
02015400+7332320  558611490995613056 13.2 11.1 11.8  6 Y 
02021620+1020136 2571094283835172736 13.4 12.0  9.2  6 N 
02050492-1736528 5138510181584617856  9.2  8.0  9.3  6 Y 
02054859-3010361 5020179503252128768 11.1  9.9  9.4  6 N 
02122090+0334310 2515037264041041536  9.2  8.2 10.5  6 N 
02132062+3648506  331307970417696000 12.5 11.2 14.3  5 Y 
02141251-0357434 2492866780297999232 14.1 12.7 12.5  6 N 
02150802-3040011 4971892010576979840 15.8 14.3 14.1  6 N 
02162977+1335136   74203982469858816 13.6 12.1  9.1  6 N 
02164119-3059181 4971681351020953088 10.8  9.6 13.4  6 Y 
02221463+4752481  354077348697687424  8.6  7.6 12.0  6 N 
02333717+2455392  102162639019033600 11.5 10.3 10.0  6 N 
02355328+2013119   87921523897823872  9.7  8.6 14.0  6 N 
02364412+2240265   89593331327905536 13.4 12.1 14.6  6 N 
02411510-0432177 5185165891628969984 12.3 11.0 12.3  6 N 
02441537+2531249  114207651462714880  9.5  8.3  7.7  6 N 
02463486+1625115   33732162042339072 14.6 13.1 14.0  6 N 
02530084+1652532   35227046884571776 12.3 10.8  3.8  6 N 
02581021-1253066 5159273530961537280 11.6 10.4 11.5  6 N 
LTT 1445         5153091836072107136 10.1  8.9  6.9  6 Y 
03062676+0157538     630505494719360  8.5  7.6 14.7  6 N 
03090015+1001257   14912165107085184 13.2 11.9 12.6  6 N 
03132299+0446293    3179036008830848 12.1 10.8  8.6  6 N 
03161381+5810024  461701979229013376 10.0  8.9 13.6  6 Y 
03212176+7958022  567659818855055488 10.2  9.2 14.0  6 N 
03230175+4200269  240945608019526272 13.6 12.3 14.7  6 N 
03304890+5413551  445100418805396608 13.7 12.3 10.5  6 N 
03353849-0829223 5165286828773802880 13.8 12.5 13.1  6 N 
03360868+3118398  121254932585133568 12.4 11.1 13.7  6 N 
03462011+2612560   70051608089857536  8.9  7.9 14.4  6 N 
03472091+0841464 3278325004913943808 13.0 11.7 12.5  6 N 
03504432-0605400 3243715604392800512 11.5 10.2  9.9  6 N 
03524169+1701056   43574131143039104 12.2 10.9  9.7  6 N 
03531041+6234081  474987206435652608 10.4  9.3 12.3  6 N 
03544620+2416246   65829792677145344 14.4 13.0 13.3  6 N 
04083742+3338134  170639948323693952  9.4  8.4 13.9  6 Y 
04121693+6443560  476809509515283712 12.2 10.9 12.1  6 N 
04171852+0849220 3299381442858615936 12.2 10.9 14.6  6 N 
04263264-3048013 4884761177275202176 12.5 11.2 13.4  6 N 
04290013+2155214  145421309108301184  7.7  6.8 11.2  6 N 
04302527+3951000  179700710496485504 12.3 11.0 10.9  6 N 
04333393+2044461  144312344255035392 12.9 11.6 13.6  6 N 
04351612-1606574 3171631420210205056 14.6 13.1 10.6  6 Y 
04374092+5253372  272855565763652480  8.0  7.0  9.9  6 N 
04374188-1102198 3184351876391975808  9.4  8.3 11.2  6 N 
04381255+2813001  157915536473892224 11.7 10.1 13.2  6 Y 
04393163+1615447 3310083401849536384 13.5 12.2 11.9  6 N 
04402325-0530082 3200303384927512960 14.9 13.4  9.7  6 N 
04425581+1857285 3409711211681795584  9.0  7.9  9.5  6 N 
04505083+2207224 3412806512623627008 13.3 12.0 12.7  6 N 
04520573+0628356 3288082758293022848 10.7  9.5 12.4  6 N 
04523448+4042255  200296663143599104 12.0 10.8 13.5  6 N 
04534995-1746235 2979590513145784192  9.9  8.9 11.9  6 N 
05011802+2237015 3418324583527645440 13.6 12.2 14.3  6 N 
05015746-0656459 3187115498866675456 10.6  9.4  5.4  6 N 
05022845-2115236 2974726131970829952  7.8  6.6  8.4  6 Y 
05032009-1722245 2976850598890749824 10.6  9.4  9.2  6 N 
05032402+5307412  266846631637524864  9.2  8.2 13.9  6 Y 
05041476+1103238 3292000966760477312 12.2 10.9 10.2  6 N 
05050591+4414037  205533465225342208 13.0 11.7 13.5  6 N 
05083500-1810178 2976507997939000064  9.1  7.8  9.2  6 Y 
05124223+1939566 3407785622839603968  9.8  8.7 12.1  6 N 
05280015+0938382 3338097377577012480 11.2 10.0 10.2  6 N 
05312734-0340356 3209938366665770752  7.1  6.1  5.7  6 N 
05325194+3349474 3449170488894369792 12.2 11.0 14.6  6 N 
05345212+1352471 3341624061123288448 10.6  9.4 11.9  6 N 
05363099+1119401 3339921875389105152  8.2  7.3 11.4  6 Y 
05392474+4038437  191109281417914880 15.3 13.8 11.4  6 N 
05402570+2448090 3428755925216353280 13.3 11.3 10.2  1 Y 
05420897+1229252 3340477717172813568 10.1  8.9  5.8  6 N 
05421271-0527567 3023121827755777280 13.5 12.1 13.0  6 N 
05454821+6214132  283569928616960768  8.4  7.5 13.5  6 N 
05554318-2651233 2910909931633597312  9.8  8.7 14.0  6 N 
05565722+1144333 3342958387205080064 13.8 12.4 14.2  6 N 
05593774+5835351  269067920001221888  9.4  8.4 13.5  6 Y 
06000351+0242236 3316364602541746048  9.9  8.7  5.2  6 N 
06011106+5935508  999747822484300800 10.4  9.2  7.7  6 N 
06022918+4951561  970354749937140736 12.7 11.3  9.5  6 N 
06074375-2544414 2911981886751531648 10.7  9.6 11.4  6 N 
06101978+8206256 1143321672882274560  9.5  8.4  9.5  6 N 
06103462-2151521 2940856402123426176  7.3  6.3  5.8  6 N 
06140240+5140081  971499272821709440 11.7 10.5 14.8  6 N 
06151198-1626152 2944727125434832768 12.3 11.0 12.9  6 N 
06244132+2325585 3377365057060447616 11.7 10.4  8.5  6 N 
06261024+1845249 3372159045216183552  6.5  5.8 14.6  6 Y 
06292339-0248499 3117120863519565568  9.6  8.3  4.1  5 Y 
06371092+1733526 3359074685047632640  8.9  7.9 10.0  6 N 
06401397-0552226 3100542495921276160  9.3  8.2 11.8  6 N 
06490542+3706533  943688191349024000 12.5 11.2 14.5  6 N 
06521806-0510253 3101923001490347392  6.2  5.5  8.7  6 Y 
06540419+6052191 1003752587430126464 10.0  8.7 10.9  6 Y 
06544902+3316058  939072613334579328  8.9  7.7  5.6  6 N 
06575703+6219197 1099288633074163328 12.1 10.7 11.5  6 Y 
06592868+1920577 3365063724883180288 12.8 11.4  7.8  6 N 
07032317+3441509  939599584345993984 11.8 10.5 13.3  6 N 
07035565+5242075  981548637301374336 11.7 10.4  9.0  6 Y 
07073776+4841138  978338677527779200 12.0 10.8 10.6  6 N 
07100180+3831457  946632924007399936  9.9  8.6  6.1  6 Y 
07111138+4329590  950075494913104768 14.2 12.1 13.1  3 Y 
07161977+2708331  883439489632629120  9.7  8.6 11.9  6 Y 
07180819+3916295  948039989652369408  9.5  8.5 14.0  6 Y 
07200325-0846499 3048443305671969152 15.3 13.8  6.8  2 N 
07272450+0513329 3139847906307949696  8.6  7.4  3.8  6 N 
07281309-1847359 3026511175437908096 12.3 10.9 13.5  6 Y 
07284541-0317524 3060641356390249728 10.3  9.1 11.7  6 N 
07315773+3613102  898506093171335424  9.6  8.4 12.0  6 Y 
07342749+6256295 1088813933689615872  9.7  8.6 11.8  6 N 
07352188+5450590  985610542491481984 10.3  9.2 12.8  6 N 
07362513+0704431 3142052633276822144 12.0 10.2  8.6  7 Y 
07384089-2113276 5715352842388433664 10.6  9.4 10.5  6 N 
07444018+0333089 3136952686035250688  9.7  8.4  6.0  6 N 
07464256+2000321  672055699133504768 16.7 14.9 12.4  3 N 
07471385+5020386  982389862479141376 11.8 10.6 14.1  6 N 
07481617+2022073  672091364541849344 10.6  9.5 14.7  6 N 
07515138+0532572 3143635723866162432 13.1 11.8 14.8  6 N 
07515465-0000117 3085716990368639744 11.7 10.4  9.3  6 N 
07545478-2920559 5600272625752039296 12.0 10.2 12.4  6 Y 
07555396+8323049 1148885991992198016 11.7 10.5 13.1  6 N 
07580909+0717015 3144499458967932672 12.3 11.0 13.1  6 N 
07581269+4118134  922225002820369152 10.7  9.4  8.9  6 N 
08115757+0846220 3098328182579892096 11.4 10.1  6.8  6 N 
08124088-2133056 5700706729031126656 10.7  9.4  8.1  6 N 
08134450+7918114 1138963758544545280 13.2 11.9 15.0  6 N 
08160798+0118091 3089711447388931584  9.1  8.0  8.9  6 N 
08255285+6902016 1097353325107339776 13.8 12.2 12.3  6 N 
08294949+2646348  703790044252850688 12.2 10.7  3.6  6 N 
08313011+7303459 1123140411831352064 11.7 10.4 14.7  6 N 
08342587-0108391 3073508528645520000 11.5 10.3 13.4  6 N 
08354915+6804096 1094235934764378112 10.6  9.4 13.0  6 N 
08362561+6717419 1093918828739878528  8.6  7.6 14.2  6 Y 
08401597+3127068  709563717249089792 11.0  9.8 11.2  6 N 
08402975+1824091  659464504288593536 15.0 13.5 13.5  6 N 
08412013+5929505 1040827088726734976 13.1 11.7  9.5  6 N 
08533619-0329321 5761985432616501376 15.9 14.4  8.7  6 N 
08552479+7047389 1118916397393675648  8.1  7.2 11.6  6 Y 
08561956+1239500  605079910398496640 12.8 11.5 11.7  6 Y 
08581519+1945470  660597997696173440 12.0 10.5  5.2  6 Y 
08585633+0828259  585250252550906624 10.0  8.3  6.8  7 Y 
08595604+7257364 1123681096674583552 12.8 11.5 14.4  6 N 
09002359+2150054  685103912857072640 13.4 12.0  6.4  6 N 
09003254+4635117 1010729194865571456 11.8 10.5 10.1  6 N 
09025284+6803464 1117132130541140736 11.4 10.1 12.3  6 N 
09064536-0848248 5743705394673617664  8.8  7.8 14.5  6 Y 
09142298+5241125 1022456139210632064  7.0  6.0  6.3  6 Y 
09153642-1035470 5742299050967060352 12.0 10.6  7.4  4 Y 
09162066-1837329 5680147991886954240  9.8  8.7 13.4  6 N 
09304457+0019214 3840711729206827520 10.5  9.3  9.9  6 N 
09311936-1329192 5690031948585514368  9.7  7.9 10.0 10 Y 
09315632+3619129  798914636327665536  9.4 13.5 13.6  6 N 
09360161-2139371 5664814198431308288  9.9 12.5  9.4  6 N 
09410199+2201291  640862653425455360 12.7  8.8 12.3  6 N 
09411033+1312344  614543647497149056  9.4 11.4 11.5  6 N 
09423493+7002024 1071194431653425280  9.6 10.0 11.9  6 Y 
09435563+2658085  646818024623804416 10.8  8.9 14.4  6 N 
09444731-1812489 5683871247496205312 11.1  9.7 11.0  6 N 
09445422-1220544 5690846274384548864 11.9  9.9 13.1  6 N 
09510964-1219478 5690980582306104448  9.2 15.2 13.1  6 N 
09535523+2056460  628080246633611520 12.4  8.2  9.5  6 N 
09560868+6247185 1051547052218220160  8.2 10.4 10.5  6 N 
10022184+4805209  823228721067307392  9.3 13.8 15.0  6 N 
10092996+5117197  848178083009862656 12.2 10.9 13.2  6 N 
10120466-0241044 3828751074215823872  9.6  8.5 11.5  5 Y 
10121768-0344441 3828238392559860992  8.3  7.3  7.7  6 N 
10123481+5703495 1045525233191254784 10.5  9.3 10.0  6 N 
10155390+1729271  622339455521105280 11.6 10.4 14.0  6 N 
10164599-1157412 3765772972322477696  9.9  8.8 13.5  6 N 
10193634+1952122  625453654702751872  8.2  7.0  5.0  6 N 
10251088-1013434 3767878708888402816  9.3  8.2 12.8  6 N 
10285555+0050275 3855208897392952192  8.7  7.6  7.0  6 N 
10352725+6926594 1073206263054159104 10.7  9.5 12.7  6 Y 
10413809+3736397  751975660302006784 11.5 10.3 10.1  6 N 
10452148+3830422  776067089642433664  8.7  7.6 13.9  6 Y 
10481258-1120082 3757613049856225792 12.8 11.4  4.6  6 N 
10494561+3532515  750586216906847104 11.6 10.3  9.7  6 N 
10505201+0648292 3864615459886222464 10.3  9.1  7.0  6 N 
10520440+1359509 3873066031380105216 11.5 10.3 13.2  6 N 
10521423+0555098 3864228496219589120 13.1 11.8 13.9  6 N 
10562886+0700527 3864972938605115520 11.0  9.6  2.4  6 N 
11000432+2249592 3988987164339438208  9.0  7.8  6.7  6 N 
11011965+0300171 3814642931282607104 12.7 11.4 14.9  6 N 
11023832+2158017 3988689609004982912  8.8  7.8 11.9  6 N 
11032027+3558203  762815470562110464  6.6  5.5  2.5  6 N 
11052903+4331357  778947814402602752  7.9  6.9  4.9  6 Y 
11093138-2435548 3536123338748976256  9.5  8.4 10.8  6 N 
11115176+3332111  758200712885953280 11.1  9.9 13.4  6 N 
11200526+6550470 1057318835428596096  8.5  7.5  9.1  6 N 
11214924-1313084 3562157781229213312 16.4 14.9 14.4  6 N 
11304179-0805425 3592769731134725248 10.8  9.6 13.5  6 N 
11310835-1457201 3560746351897773952 12.6 11.3 11.5  6 N 
11414471+4245072  772430527947893632 10.6  9.4 11.0  6 N 
11421096+2642251 4017860992519744384  9.6  8.4  9.8  6 N 
11474143+7841283 1129149723913123456  9.6  8.3  5.3  6 N 
11474440+0048164 3796072592206250624  9.6  8.3  3.4  6 N 
11505787+4822395  786834302080370304 11.7 10.4  8.0  6 N 
11510737+3516188 4031586157514097024  8.9  7.8  8.8  6 N 
11535267+0659561 3899128064731508736 15.3 13.8 14.9  6 N 
11540788+0948227 3912369208386557440 11.5 10.3 11.5  6 N 
11554286-2224586 3493736924979792768 15.1 13.6 11.0  6 N 
12100559-1504156 3569610404187997696 10.7  9.5 12.3  6 N 
12111179-1957376 3517841209157902720 10.6  9.4 12.7  6 Y 
12141654+0037263 3698534434669937024 11.8 10.5  8.1  6 N 
12185939+1107338 3907283967108054528 11.9 10.6  6.5  6 N 
12233316+6711184 1680921595450031232 10.8  9.1 13.2  6 Y 
12245243-1814303 3519785523672576384 10.3  9.2  8.9  6 N 
12253211-1559418 3521407509481957120 13.3 12.0 12.9  6 N 
12285759+0825316 3902745286187581312 10.9  9.5 13.8  6 Y 
12311578+0848380 3902785006045478656  9.0  8.0 13.7  6 N 
12331738+0901157 3902874650601954816 11.2  9.5  4.5  6 Y 
12362870+3512007 1518564478676515712 12.2 11.0 11.9  6 Y 
12385241+1141461 3928391218812375808 10.3  9.2 14.3  6 N 
12424996+4153469 1534239391319888384 11.1  9.8 14.3  6 N 
12440075-1110302 3530383784971799680 12.6 11.4 14.2  6 N 
12475664+0945050 3735000631158990976 10.1  8.9  8.1  6 N 
12490273+6606366 1677568531661779072  9.8  8.5 10.2 10 Y 
12504357-0046047 3689602277083844480  7.8  6.9 10.7  6 N 
13003350+0541081 3705324881045028992 11.8 10.5  8.5  6 N 
13004666+1222325 3737308025029348608  8.9  7.8 11.5  6 Y 
13065025+3050549 1466009540856759680 13.6 12.3 14.1  6 N 
13093495+2859065 1461125613285603840 12.6 11.3 12.8  6 N 
13101268+4745190 1554433777791815808 12.8 11.5 12.2  6 N 
13193356+3506373 1473166433840438016  8.7  7.7 13.7  6 Y 
13194569+4746409 1552921051659352960  8.0  6.6  9.1  5 Y 
13225673+2428034 1446540213584440704 11.6 10.4 13.8  6 N 
13282106-0221365 3637980103080627328 10.2  9.0 13.2  6 Y 
13295979+1022376 3738099879558957952  8.2  7.2  7.6  6 N 
13303106+1909340 3746973763029907328 13.2 11.9 15.0  6 N 
13392410+4611114 1503625448550796032  9.4  8.4 13.4  6 N 
13424328+3317255 1470462322431834880 10.7  9.5  9.2  6 N 
13450502+1747105 1244644727396803584  9.1  8.2 12.9  6 N 
13454354+1453317 3741297293732404352  7.6  6.6  5.4  6 N 
13455074-1758047 6294928369390563968 10.6  9.4 11.2  6 N 
13533877+7737083 1714831771000745344 11.5 10.3 13.2  6 N 
13573203+6129343 1661568850770761600  6.2  5.5 10.1  6 N 
13581392+1234438 3727748630418376704 11.1  9.9  9.4  6 N 
13591045-1950034 6290519435137636224 11.4 10.1 10.8  6 N 
14010324-0239180 3657653114880309248  8.9  7.8 10.4  6 N 
14023312+4620239 1508886439891509248  9.0  8.0 11.2  6 Y 
14153253+0439312 3668176368871118208 12.7 11.3 13.9  6 Y 
14155637+3616368 1483977656798789120 11.7 10.5 13.6  6 N 
14200739-0937127 6329012134635132544 11.6 10.4 13.8  6 N 
14245599+0853155 1175938925836488448 11.1  9.9 13.0  6 N 
14280419+1356137 1227705135863076864 14.9 13.4 13.2  6 N 
14284323+3310391 1287312100751643776 16.6 15.1 11.0  6 N 
14292971+1531578 1229089524081628416  9.7  8.7 14.2  6 N 
14303787+5943249 1618010323247026560 14.8 13.4 10.0  6 N 
14310120-1217451 6324308389531786112 10.7  9.5 10.9  6 N 
14311348+7526423 1701602958196086528 12.8 11.5 14.5  6 N 
14320849+0811313 1172618435080418176 13.7 12.3 12.7  6 N 
14341683-1231106 6324325225803432320  9.9  8.6  6.3  6 N 
14392836+1929149 1237730036208674048 17.5 15.9 14.2  6 N 
14422164+6603208 1669449084967071872  9.9  8.8 10.9  6 N 
14441717+3002145 1282632682337912832 15.9 14.4 14.8  6 N 
14511044+3106406 1283125607149311360 11.3 10.1 13.0  6 N 
14535144+2333208 1266092694561970432 10.7  9.2 11.4  6 Y 
14542923+1606039 1187851653287128576  9.1  8.0  9.9  6 Y 
14563831-2809473 6224387727748521344 14.1 12.6  7.1  6 N 
14575374+5639242 1612801833587498240 13.6 12.2 11.5  6 N 
15005557+4525343 1586968533015434624  8.5  7.5 11.7  6 Y 
15010818+2250020 1262763648230973440 16.5 14.9 10.7  6 N 
15074769-1627386 6306068659857135232 18.0 16.3  7.4  6 N 
15093558+0310007 1155276250492687616 10.4  9.2 14.6  6 N 
15192689-0743200 6322070093095493504  9.4  8.3  6.3  6 N 
15215291+2058394 1214160733157163008  9.1  8.1 11.5  6 N 
15235112+1727569 1208695640675619584 12.2 10.9 11.2  6 N 
15242475+2925318 1272178319624018816 15.3 13.8 13.1  6 N 
15303032+0926014 1165479168642900992 13.1 11.7  8.6  6 N 
15345704-1418486 6265453524968112640 15.8 14.2 10.9  6 N 
15352059+1742470 1209281375431039104 11.4 10.2 15.0  6 Y 
15365868-1408006 6265472113586221696 11.4 10.1 14.0  6 N 
15400352+4329396 1391241478857408768 11.0  9.9 12.5  6 Y 
15411642+7559347 1706907487621086464 11.2  9.9 13.7  6 Y 
15420677-1928167 6254033894121581952 10.7  9.5  9.7  6 N 
15524460-2623134 6235533167875990272 14.1 12.6 10.6  6 N 
15551573-0956055 4346523537966269824 17.4 15.7 13.5  6 N 
15595337-0815114 4347870370990204928  9.6  8.5 13.3  6 N 
16025098+2035218 1205070452055788928 11.2  9.9 10.0  6 N 
16091625+0921077 4453239765733463936 10.7  9.5 13.6  6 N 
16142520-0251009 4405150047715392128 15.2 13.8 14.5  6 N 
16164280+6714196 1642641410934267008  7.9  7.0 10.8  6 Y 
16240913+4821112 1411178510887026048  9.3  8.1  7.8  5 Y 
16252459+5418148 1428427236986209024  9.1  8.0  6.5  6 N 
16301808-1239434 4330690742322011520  8.8  7.6  4.3  6 N 
16311879+4051516 1332966881549315456 12.9 11.6 11.3  6 N 
16400599+0042188 4383790518216171264 12.2 10.9 11.3  6 N 
16402068+6736046 1648484868558988544 13.6 12.1 14.3  6 N 
16452211-1319516 4327580052130121728 17.2 15.6 11.3  6 N 
16463154+3434554 1326893351115617024 14.3 12.9 11.9  6 N 
16505794+2227058 4566158991430299520 12.4 11.1 10.5  6 N 
16552880-0820103 4339465085630200960  8.3  6.7  6.2 10 Y 
16570570-0420559 4365609170043180416 10.9  9.7  8.7  6 N 
16580884+2544392 4572835535272627712  8.8  7.8 10.4  6 N 
17032384+5124219 1412645602995521920 12.0 10.7  9.9  6 N 
17070752+2133144 4568060562432051584 10.6  9.4 14.1  6 N 
17072343-0558249 4364185165038935040 17.0 15.3 12.0  6 N 
17074083+0722066 4394736637893755008 13.0 11.1 12.2  1 Y 
17113472+3826341 1341113541156480768 10.4  9.2 12.0  6 N 
17115234-0151057 4367834134894197888 11.0  9.0 10.2 10 Y 
17120780+4539587 1364668825433435776  9.2  7.1  6.0 10 Y 
17151894+0457496 4393265392168829056 13.0 11.7 14.6  6 N 
17155010+1900000 4548562265603840768  9.7  8.6 13.7  6 Y 
17174408+1140117 4540481374832743040 13.2 11.9 12.4  6 N 
17195266+4142510 1348028919540189056 10.3  9.2 12.2  6 N 
17195422+2630030 4574048021719710848 10.1  8.9 10.8  6 Y 
17254521+0206406 4375233191015944192  6.9  6.0  7.7  6 N 
17302272+0532547 4389844948935164544  8.5  7.5 10.1  6 N 
17311725+8205198 1710948192852697600 12.7 11.4 12.9  6 N 
17312974+2721233 4595127343251508992 16.8 15.2 12.0  6 N 
17362594+6820220 1637645127018395776  8.0  6.9  4.5  6 N 
17375330+1835295 4550763526539955712  8.7  7.7  8.2  6 N 
17435595+4322441 1349047857580994560  9.5  8.3  9.5  6 N 
17462934-0842362 4165561928540617856 11.3 10.0 13.1  6 Y 
17513557+3749347 4609151442264875648 14.1 12.7 14.8  6 N 
17574849+0441405 4472832130942575872  8.2  7.0  1.8  6 N 
17575096+4635182 1350714133093019904 10.6  9.4 14.0  6 N 
18021660+6415445 2161121135533953536 11.8 10.4  7.8  6 N 
18024624+3731048 4609689240889873280 13.1 11.7 12.2  6 N 
18033605-1858503 4095396422225930624 12.5 11.1 13.2  6 Y 
18050755-0301523 4177731838628465408  8.5  7.5  7.7  6 N 
18064856+1720472 4502369583096912896 12.5 11.2 14.9  6 N 
18073292-1557464 4145870293808914688 11.9 10.6  8.0  6 N 
18151241-1924063 4094679437572611712 10.0  8.9 14.6  6 Y 
18163154+0452456 4470812298018311296 13.0 11.7 14.7  6 N 
18180427+3846342 2109049433075668480 10.7  9.6 11.4  6 Y 
18185725+6611332 2257597439718033536 11.9 10.6  7.6  6 N 
18212815+1414010 4485574134969389312 18.7 17.1  9.3  6 N 
18220671+0620376 4477025122831072768 11.4 10.2 14.8  6 N 
18222719+6203025 2159844052779000064 11.8 10.5  8.4  6 N 
18232835+2810041 4586421272746553472 11.4 10.1 14.8  6 Y 
18315840+4041104 2110336583235233536 10.8  9.6 13.6  6 N 
18343664+4007266 2110165780975185792 10.2  8.9 10.9  6 N 
18353790+3259545 2091177593123254016 14.9 13.3  5.7  6 N 
18361922+1336261 4508377078422114944 11.2  9.9 12.0  6 N 
18384474-1429249 4103671243754951296 10.2  9.1 13.4  6 N 
18393308+2952164 4587614930058979584 15.1 13.6 12.1  6 N 
18410977+2447143 4535928365908540416 10.7  9.4  9.9  6 Y 
18413741+3942123 2098413719661573248 12.2 10.9 12.5  6 N 
18415908+3149498 2090085056523454464 10.2  9.1 10.8  6 N 
18424498+1354168 4505805591300126080 11.4 10.2 10.9  6 N 
18424666+5937499 2154880616774131840  7.9  6.7  3.5  6 Y 
18432213+4040209 2098514324976071424 15.4 13.9 14.4  6 N 
18452294+1851585 4512525016089353472 12.3 11.0 14.1  6 N 
18481752+0741210 4286249341336984576 12.3 10.9  7.6  6 N 
18494929-2350101 4075141768785646848  9.1  7.9  3.0  6 N 
18495449+1840295 4518262684390915200 12.5 11.2 11.9  6 N 
18552740+0824090 4310275491469537152  9.0  7.9 11.1  6 Y 
18580014+0554296 4282578724832056576  8.5  7.5 11.1  6 N 
19070556+2053168 4519789321942643072  9.8  8.7  8.8  6 Y 
19074283+3232396 2042937585610945536 10.5  8.9  8.3  9 Y 
19082996+3216520 2042871958509344896 10.7  9.5 12.5  6 N 
19095098+1740074 4514347014282093312 12.0 10.7 10.3  6 N 
19121455+0253111 4268226078065241600  9.9  8.7  9.4  5 Y 
19162483+8413411 2302668860880387072 13.3 11.9 14.3  6 N 
19165526+0510086 4293318823182081408  8.1  7.0  5.9  6 Y 
19213867+2052028 4516795626657707008 11.9 10.7 10.6  6 N 
19220206+0702310 4295619138933719808 11.3 10.1 10.6  6 N 
19241634+7533121 2289304297045379456 13.4 12.0 10.6  6 N 
19343982+0434572 4291123545113039616  8.7  7.8 14.4  6 N 
19352922+3746082 2051984436005124480 10.4  9.2 14.5  6 Y 
19454548+2707318 2028065934962125184 11.5 10.2 10.7  6 Y 
19454969+3223132 2034628782438989440 10.0  8.9 13.8  6 N 
19484080+3555178 2047690533883897856 11.8 10.6 13.4  6 N 
19510930+4628598 2080285727861817088 11.5 10.3 12.0  6 N 
19535443+4424541 2079074130463898624 11.5 10.0  4.7  5 Y 
20000565+3057300 2030861099681010304 14.3 12.9 11.7  6 N 
20035098+0559440 4248817876711932416 11.1 10.0 13.3  6 N 
20091824-0113377 4223813264304668288 12.7 11.3 10.8  6 N 
20260528+5834224 2188318517720321664 12.4 11.0  9.6  6 N 
20274166-2744506 6798111177125746944 10.3  9.2 14.3  6 N 
20294834+0941202 1752805741531173632 11.5 10.2  7.5  5 Y 
20303207+6526586 2246206567973292160  9.4  8.3  8.1  6 N 
20403364+1529572 1810616448010879488 11.8 10.5  9.5  6 N 
20450403+4429562 2070115588901082368  9.8  8.8 12.1  6 N 
20523304-1658289 6882963066420161664 10.1  8.8  5.6  6 N 
20531977+6209156 2195886971653527168  7.8  6.7  7.0  6 N 
20533304+1037020 1750765357185849856 12.4 11.2 12.8  6 N 
20553771-1402078 6887029163498137856 11.1  9.8 11.8  6 Y 
20572537+2221457 1838855376946302720 11.0  9.9 14.4  6 N 
21015865-0619070 6910371005081903488 10.2  9.1 14.5  6 N 
21091740-1318080 6885776098199761024 10.0  9.0 11.8  6 N 
21243234+4003599 1965478468902062464 13.9 12.5 14.5  6 N 
21293671+1738353 1784473016438653056  9.1  7.9  6.8  6 Y 
21311859-0947263 6894054664842632448 10.5  9.2  7.5  5 Y 
21380036+2743254 1800808220175220480  9.1  8.1 13.1  6 Y 
21464040-0010233 2681122098893985408 11.3 10.1 12.4  6 N 
21565513-0154100 2679694971455927296 13.0 11.7 13.5  6 N 
22011310+2818248 1893189736896880640 10.6  9.4  9.1  6 N 
22020070-1928592 6823750688771587840 10.8  9.6 12.9  6 N 
22021026+0124006 2683023811628007296  8.4  7.4 10.6  6 N 
22094029-0438267 2627117287488522240  9.2  8.1  8.8  6 N 
22113008+1825341 1776317182780536064  9.3  8.2 11.7  6 N 
22134277-1741081 6825822095663585536 12.1 10.8 10.2  6 N 
22230696-1736250 2595284016771502080 11.6 10.2  7.2  6 N 
22270280+0649324 2710189960812052736 11.9 10.7 13.8  6 N 
22275958+5741453 2007876324466455040  8.7  7.3  4.0 10 Y 
22285440-1325178 2601148128510120576 14.5 13.1 10.9  6 N 
22294885+4128479 1909518584084205312 11.9 10.6 14.1  6 N 
22382467-2921139 6608187792013441792  9.9  8.8 11.9  6 Y 
22383372-1517573 2596740426913080576 10.8  8.8  3.4  9 Y 
22384559-2037160 2400808142038361088  8.2  7.1  8.9  6 Y 
22464980+4420030 1934263333784036736  9.0  7.8  5.1  6 N 
22501943-0705245 2611163717366876544  9.1  8.2 14.5  6 N 
22523963+7504190 2232966828771055744 12.2 11.0 15.0  6 N 
22531672-1415489 2603090003484152064  8.9  7.6  4.7  6 N 
22563497+1633130 2828928008202069376  7.8  6.7  6.9  6 N 
23001607-2231276 2396530698208685312  7.3  6.4  8.2  6 N 
23025250+4338157 1934862945577481344 12.4 11.1 12.9  6 N 
23213752+1717284 2817999068780218368 10.4  9.1 10.6  6 N 
23243049+5751153 2009439555118168832  9.1  8.1 13.2  6 N 
23292346+4128068 1923896725839633024 10.7  9.5 14.9  6 Y 
23315208+1956142 2824770686019003904  9.0  7.8  6.3  6 Y 
23340328+0010452 2644439955745152512 10.2  9.1 14.0  6 N 
23351050-0223214 2640434056928150400 12.6 11.2  7.2  6 N 
23373601+1622031 2819781274051096192 14.0 12.6 13.7  6 N 
23415498+4410407 1926461164913660160 10.4  9.0  3.2  6 N 
23425274+3049219 2868199402451064064 12.8 11.5 12.9  6 N 
23430628+3632132 2879455480942629248 11.2  9.9  8.4  6 N 
23453127-1610198 2418720217246009600 13.2 11.2 12.5  8 Y 
23491255+0224037 2739689239311660672  8.2  7.1  5.9  6 N 


==> datafile4.txt <==
Title: The POKEMON Speckle Survey of Nearby M dwarfs. III. The Stellar 
       Multiplicity Rate of M Dwarfs within 15 pc 
Authors: Clark C.A., van Belle G.T., Horch E.P., Ciardi D.R., von Braun K., 
         Skiff B.A., Winters J.G., Lund M.B., Everett M.E., Hartman Z.D., 
         Llama J. 
Table: Known stellar companions to POKEMON primaries within 15 pc
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      2MASS    2MASS designation or name
  18- 25 A8     ---      Comp     Component configuration for this row
  27- 30 I4     yr       Epoch    ? Year of the measurement
  32- 34 I3     deg      PA       ? Position angle
  36- 40 F5.2   deg    e_PA       ? Uncertainty in PA
  42- 49 F8.4   arcsec   AngSep   ? Angular separation
  51- 56 F6.4   arcsec e_AngSep   ? Uncertainty in AngSep
  58- 66 F9.4   AU       ProjSep  ? Projected separation
  68- 73 A6     ---      Tech     Technique (1)
  75- 76 I2     ---    r_Tech     ? Reference for Tech (2)
  78- 81 F4.2   mag      Dmag     ? Magnitude difference between components
  83- 86 F4.2   mag    e_Dmag     ? Uncertainty in Dmag
  88- 90 A3     nm       Filt     ? Filter or wavelength of Dmag
  92- 93 I2     ---    r_Dmag     ? Reference for Dmag (2)
--------------------------------------------------------------------------------
Note (1): Techniques and instruments used to detect and resolve systems.
    AO det = adaptive optics;
    astdet = detection via astrometric perturbation, companion often not detected directly;
    CCDdet = detection via CCD or other two-dimensional electronic imaging;
    lkydet = detection via lucky imaging;
    micdet = detection via a micrometry technique;
    occdet = detection via occultation;
    phodet = detection via a photographic technique;
    radvel = detection via radial velocity, but no SB type indicated;
       SB1 = spectroscopic multiple, single-lined;
       SB2 = spectroscopic multiple, double-lined;
       SB3 = spectroscopic multiple, triple-lined;
    spcdet = detection via space-based technique;
    spkdet = detection via speckle interferometry;
    visdet = detection via wide-field CCD or other two-dimensional electronic imaging.
Note (2): References for Tech and magDiff.
     1 = Aitken (1899) [1899AN....150..113A];
     2 = Balega et al. (1999) [1999A&AS..140..287B];
     3 = Baroch et al. (2018) [2018A&A...619A..32B];
     4 = Benedict et al. (2000) [2000AJ....120.1106B];
     5 = Beuzit et al. (2004) [2004A&A...425..997B];
     6 = Blazit et al. (1987) [1987A&AS...71...57B];
     7 = Bowler et al. (2015) [2015ApJS..216....7B];
     8 = Burnham (1891a) [1891AN....127..289B];
     9 = Burnham (1891b) [1891AN....127..369B];
    10 = Burnham (1894) [1894PLicO...2....1B];
    11 = Burnham (1913) [1913mpms.book.....B];
    12 = Clark et al. (2023) [2023RNAAS...7..206C];
    13 = Cortes-Contreras et al. (2017) [2017A&A...597A..47C];
    14 = Dahn et al. (1976) [1976PUSNO..24c...1D];
    15 = Delfosse et al. (1999a) [1999A&A...344..897D];
    16 = Delfosse et al. (1999b) [1999A&A...350L..39D];
    17 = Duquennoy & Mayor (1988) [1988A&A...200..135D];
    18 = ESA (1997) [1997ESASP1200.....E];
    19 = Espin (1920) [1920MNRAS..80..329E];
    20 = Espin & Milburn (1926) [1926MNRAS..86..131E];
    21 = Forrest et al. (1988) [1988ApJ...330L.119F];
    22 = Fouque et al. (2018) [2018MNRAS.475.1960F];
    23 = Franz et al. (1998) [1998AJ....116.1432F];
    24 = Gaia Collaboration et al. (2023) [2023A&A...674A...1G];
    25 = Giclas et al. (1971) [1971lpms.book.....G];
    26 = Gili et al. (2022) [2022AN....34324008G];
    27 = Gizis & Reid (1996) [1996AJ....111..365G];
    28 = Hartkopf et al. (1994) [1994AJ....108.2299H];
    29 = Heintz (1987) [1987ApJS...65..161H];
    30 = Heintz (1993) [1993AJ....105.1188H];
    31 = Henry et al. (1997) [1997AJ....114..388H];
    32 = Henry et al. (1999) [1999ApJ...512..864H];
    33 = Herbig & Moorhead (1965) [1965ApJ...141..649H];
    34 = Hertzsprung (1909) [1909AN....180...39H];
    35 = Horch et al. (2004) [2004AJ....127.1727H];
    36 = Horch et al. (2010) [2010AJ....139..205H];
    37 = Horch et al. (2012) [2012AJ....143...10H];
    38 = Hough (1899) [1899AN....149...65H];
    39 = Hussey (1904) [1904LicOB...2..180H];
    40 = Janson et al. (2012) [2012ApJ...754...44J];
    41 = Janson et al. (2014) [2014ApJ...789..102J];
    42 = Jeffers et al. (2018) [2018A&A...614A..76J];
    43 = Jodar et al. (2013) [2013MNRAS.429..859J];
    44 = Joy (1942) [1942PASP...54...33J];
    45 = Joy (1947) [1947ApJ...105...96J];
    46 = Kuiper (1934) [1934PASP...46..360K];
    47 = Kuiper (1936a) [1936ApJ....84..478K];
    48 = Kuiper (1936b) [1936ApJ....84R.359K];
    49 = Kuiper (1942) [1942ApJ....96..315K];
    50 = Kuiper (1943) [1943ApJ....97..275K];
    51 = Lamman et al. (2020) [2020AJ....159..139L];
    52 = Lau (1911) [1911AN....189..197L];
    53 = Leinert et al. (1986) [1986A&A...164L..29L];
    54 = Leinert et al. (1994) [1994A&A...291L..47L];
    55 = Luyten (1969) [1969PMMin..21....1L];
    56 = Luyten (1972) [1972PMMin..29....1L];
    57 = Luyten (1977) [1977PMMin..50....1L];
    58 = Luyten (1979) [1979nltt.book.....L];
    59 = Luyten (1997) [1997yCat.1130....0L];
    60 = Luyten (1998) [1998yCat.1087....0L];
    61 = Malo et al. (2014) [2014ApJ...788...81M];
    62 = Martin et al. (2000) [2000ApJ...529L..37M];
    63 = McCarthy & Henry (1987) [1987ApJ...319L..93M];
    64 = McCarthy et al. (1988) [1988ApJ...333..943M];
    65 = McCarthy et al. (1991) [1991AJ....101..214M];
    66 = Montagnier et al. (2006) [2006A&A...460L..19M];
    67 = Osvalds & Osvalds (1959) [1959AJ.....64..265O];
    68 = Reid & Gizis (1997) [1997AJ....113.2246R];
    69 = Reiners & Basri (2010) [2010ApJ...710..924R];
    70 = Reuyl (1941) [1941PASP...53..119R];
    71 = Richichi et al. (1996) [1996A&A...309..163R];
    72 = Riedel et al. (2010) [2010AJ....140..897R];
    73 = Rossiter (1995) [1955POMic..11....1R];
    74 = Skrutskie et al. (2006) [2006AJ....131.1163S];
    75 = Sperauskas et al. (2019) [2019A&A...626A..31S];
    76 = Struve (1837) [1837AN.....14..249S];
    77 = Tokovinin et al. (2010) [2010AJ....139..743T];
    78 = Tomkin & Pettersen (1986) [1986AJ.....92.1424T];
    79 = van Biesbroeck (1961) [1961AJ.....66..528V];
    80 = van Biesbroeck (1947) [1974ApJS...28..413V];
    81 = van den Bos (1937) [1937CiUO...98..362V];
    82 = van den Bos (1950) [1950CiUO..109Q.371V];
    83 = van den Bos (1951) [1951CiUO..111...13V];
    84 = Vrijmoet et al. (2022) [2022AJ....163..178V];
    85 = Vyssotsky (1927) [1927PA.....35..213V];
    86 = Ward-Duong et al. (2015) [2015MNRAS.449.2618W];
    87 = Wendell (1913) [1913AnHar..69...99W];
    88 = Wilson (1954) [1954AJ.....59..132W];
    89 = Winters et al. (2017) [2017AJ....153...14W];
    90 = Wirtanen (1941) [1941PASP...53..340W];
    91 = Worley (1962) [1962AJ.....67..403W].
--------------------------------------------------------------------------------
00152799-1608008 A-B      1985 130      0.22          1.0945 micdet 29 0.4       V   29 
00182256+4401222 A-B      1907  57      38.83         138.33 micdet 11 3.02      V   87 
00244419-2708242 A-BaBb   1993 353 0.4  1.07   0.4    8.2743 spkdet 54 1.2       K   54 
                 Ba-Bb    1993 330 0.4  0.267  0.4    2.0647 spkdet 54 0.35      K   54 
00322970+6714080 AaAb-B   1923  99      2.26          22.511 phodet 85 2.5       V   20 
                 Aa-Ab    1989  43 3    0.451  0.02   4.4922 spkdet 65 1.94 0.06 K   65 
LTT 10301        A-B      1960 315      1             14.986 phodet 57 0.3       B   57 
00582789-2751251 A-B                                  0.2381 SB1    22                  
01023895+6220422 A-B      1999  76      293.05        2889.4 visdet 74 2.35 0.03 K   74 
01053732+2829339 A-B                                  0.133  SB2     3                  
01221027+2209032 A-B      2015 175 2    0.271  0.01   3.0795 lkydet 13 0.86 0.17 I   13 
GJ 65 A          A-B      1935 118      2             5.439  phodet 55 0.5       B   55 
02015400+7332320 A-B      2011 266 0.3  0.438  0.004  5.1896 lkydet 41 1.37 0.29 I   41 
02050492-1736528 A-B      2002 101      0.39          3.6348 AO det  5 3.59      H    5 
02132062+3648506 A-B      2007  57 2    0.181  0.002  2.5857 lkydet 40 2.13 0.08 I   40 
02164119-3059181 A-B      1920 315      105           1408   phodet 59 0.5       B   59 
LTT 1445         A-Ba     1944 311      3.27          22.563 micdet 73 0.2       B   73 
                 Ba-Bb    1944 135      1.32          9.108  micdet 73 2.3       B   73 
03161381+5810024 A-B      1919  39      4.1           55.692 micdet 19 0.3       V   19 
04083742+3338134 A-B      2016   0 8    0.2854 0.07   3.9737 AO det 51 2.46 0.3  I   51 
04351612-1606574 A-B                                  0.1298 SB2    69                  
04381255+2813001 A-B      2002 299      0.54          7.1366 AO det  5 0.42      K    5 
05022845-2115236 A-B      1929 346      0.53          4.4324 micdet 73 3.4       V   73 
05032402+5307412 A-B      2013 280 0.3  5.6    0.2    77.591 visdet 86 4.81      K   86 
05083500-1810178 A-B      2008  48 1    0.0518 0.002  0.4782 spkdet 77 0         V   77 
05363099+1119401 A-B      2000 135      156.54        1788.4 visdet 74 2.14 0.04 K   74 
05402570+2448090 A-B      1974 310      0.3           3.0612 phodet 14 0.98 0.07 I   41 
05593774+5835351 A-B      1966 120      164           2212   phodet 25 3.5       B   25 
06261024+1845249 AaAb-B   1890 162      1.33          19.44  micdet  9 6.8       V    9 
                 Aa-Ab    1994  80      0.0057 0.0006 0.0833 occdet 71 0.3  0.1  K   71 
06292339-0248499 A-B      1939 358      1.34          5.5152 micdet 83 0.2       V   83 
06521806-0510253 A-B      1942 177      58            507.19 phodet 49 3.79      V   49 
06540419+6052191 A-B      1985 259      0.2           2.1831 micdet 29 0.1       V   29 
06575703+6219197 A-B      1996 220      2             22.98  spkdet 31 2         K   31 
07035565+5242075 A-B      2000 345      0.163         1.4708 AO det  5 0.14      K    5 
07100180+3831457 A-B                                  0.0666 SB2    78                  
07111138+4329590 A-B      2004 208 0.03 0.275  0.005  3.5995 AO det 66 0.13 0.03 K   66 
07161977+2708331 A-B      2000 154      0.054         0.6438 AO det  5 0.57      H    5 
07180819+3916295 A-B      2016  67 28   0.1067 0.07   1.496  AO det 51 0.91 0.3  I   51 
07281309-1847359 A-B      2019 211      0.5315        7.1824 spkdet 84 1.5       I   84 
07315773+3613102 AaAb-B   1960 353      38            455.75 phodet 58 1.3       B   58 
                 Aa-Ab    2000 195      0.684         8.2035 AO det  5 2.02      K    5 
07362513+0704431 A-B      1996 270      0.7           6.0034 spkdet 31 0         K   31 
07545478-2920559 AaAb-B   2001 104      0.808         10.04  phodet 72 0.5       B   72 
                 Aa-Ab                                0.0394 spcdet 24                  
08362561+6717419 A-B      1999  35      0.554         7.8449 spkdet 35 2.81 0.09 853 35 
08552479+7047389 AaAb-B   1831  34      7.43          86.091 micdet 76 0.1       V   76 
                 Aa-Ab                                1.0152 radvel                     
08561956+1239500 A-B      2011 210 0.3  1.824  0.02   21.258 lkydet 41 0.51 0.01 I   41 
08581519+1945470 A-B      1960 333      4.5           23.179 phodet 57 0.7       B   57 
08585633+0828259 Aa-Ab                                0.0473 SB2    68                  
                 AaAb-B   1997          0.62          4.1892 AO det 15 0.5  0.04 K   15 
09064536-0848248 A-B      1999 264      8.23          119.32 visdet 74 4    0.03 K   74 
09142298+5241125 A-B      1833  49      20.03         126.86 micdet 76 0         V   76 
09153642-1035470 A-B      2003  82 0.3  0.076  0.001  0.5634 AO det 66 0.12 0.01 H   66 
09311936-1329192 A-B      1942 239      0.6           6      micdet 50 0.6       V   91 
09423493+7002024 A-B      1937  77      88.47         1049.1 phodet 67 0.7       B   55 
10120466-0241044 A-B      1997          0.18          2.0785 AO det 15 0.95 0.05 K   15 
10352725+6926594 A-B                                  0.3464 SB2     3                  
10452148+3830422 AaAb-B   1896 326      1.18          16.362 micdet 38 4         V   38 
                 Aa-Ab    1983 133      0.381         5.2829 spkdet 28                  
11052903+4331357 A-B      1960 133      28            137.33 phodet 58 5.8       B   58 
12111179-1957376 A-B      1920 135      85            1083.1 phodet 59 0.9       B   59 
12233316+6711184 A-B      1991  35      0.595         7.8687 spcdet 18 0.26 0.03 V   18 
12285759+0825316 A-B      2009  16 0.7  0.19   0.003  2.6292 spkdet 37 0.98 0.12 692 37 
12331738+0901157 A-B      1952 114      0.51          2.2821 micdet 88 0.4       V   88                
12490273+6606366 Aa-Ab                                0.2245 SB3    15                  
                 AaAb-B   1997          0.23          2.3469 AO det 15 0.7  0.1  K   15 
13004666+1222325 A-B      2000  82      0.475         5.466  AO det  5 4.41      K    5 
13193356+3506373 AaAb-B   1896 120      17.3          237.07 micdet  1 1         V    1 
                 Aa-Ab    1993 188 2    0.065  0.003  0.8907 spkdet  2                  
13194569+4746409 AaAb-B   1904  99      0.91          8.2727 micdet 39 0.6       V   39 
                 Aa-Ab    1992 104      0.109         0.9909 spkdet 28 0.43      K    5 
13282106-0221365 A-B      1939  60      8.17          107.67 micdet 82 2.6       V   82 
14023312+4620239 A-B      1889   8      2.27          25.334 micdet 10 0         V   10 
14153253+0439312 A-B                                  0.3584 SB2     3                  
14535144+2333208 A-B      1940 103      0.9           10.286 phodet 70 0.6       B   70 
14542923+1606039 A-Ba     1999  25 1    5      0.01   49.739 CCDdet 21 4.8  0.1  K   62 
                 Ba-Bb    1999  48 2    0.101  0.002  1.0047 AO det 62 0.5  0.2  K   62 
15005557+4525343 AaAb-B   1991 342      0.425         4.9759 spcdet 18 3.63 0.3  V   18 
                 Aa-Ab    2014 108 8    0.117  0.05   1.3698 spkdet 26                  
15352059+1742470 A-B      1960 352      18            269.15 phodet 58 2.4       B   58 
15400352+4329396 A-B      1960 144      5             62.614 phodet 60 0.9       B   60 
15411642+7559347 A-B      1990                        1.017  astdet 30 1         V   30 
16164280+6714196 A-B      1907  13      64.27         691.99 micdet 34 2.2       V   52 
16240913+4821112 A-B      1982          0.28   0.03   2.1961 spkdet 63 3.04 0.32 K   63 
16552880-0820103 AaAb12-B 1920 315      73            453.42 phodet 59 2.5       B   59 
                 Aa-Ab12  1934 135      0.2           1.2422 micdet 46 0         V   81 
                 AaAb12-C 1944          221           1372.7 phodet 79 4.41      K   74 
                 Ab1-2                                0.559  SB1    45                  
17074083+0722066 A-B      2008  88      0.206         2.5122 spkdet 36 0.97      754 36 
17115234-0151057 A-B      1960 101      0.52          5.2958 micdet 80 0.1       V   29 
17120780+4539587 A-B      1934 229      1.1           6.5754 micdet 48 0.1       V   48 
17155010+1900000 A-B      2008 267 0.4  1.841  0.01   25.198 lkydet 43 2.45      I   43 
17195422+2630030 A-B      1941 268      16.035        172.45 phodet 67 2.3       B   67 
17462934-0842362 A-B      2010                        0.2756 SB2    61                  
18033605-1858503 A-B      2019 352      0.219         2.8967 spkdet 84 1.3       I   84 
18151241-1924063 A-B      2011 218      3.43          50.093 CCDdet 89 2.2       V   89 
18180427+3846342 A-B      1966          10            113.62 phodet 25 2.1       B   25 
18232835+2810041 A-B      2008 166 0.6  1.203  0.01   17.81  lkydet 43 2.1       I   43 
18410977+2447143 AaAb-B   1960  12      9             89.388 phodet 58 2.6       B   58 
                 Aa-Ab                                0.0497 SB2    27                  
18424666+5937499 A-B      1832 134      12.42         43.757 micdet 76 0.5       V   76 
18552740+0824090 A-B      1988                        0.089  SB2    17 0.16      V   17 
19070556+2053168 A-B      1936 292      115           1015.4 phodet 55 0         B   55 
19074283+3232396 A-B      1936  80      0.32          2.6622 micdet 47 0.4       V   47 
19121455+0253111 A-B      1994 346      0.2073        1.9557 spcdet 23 1.77      V   23 
19165526+0510086 A-B      1960 150      74            437.71 phodet 58 8.7       B   58 
19352922+3746082 A-B      2014                               SB1    42                  
19454548+2707318 A-B      1959 245      1.46          15.553 micdet 91 1.1       V   91 
19535443+4424541 AaAb-B   1966  98      11            51.619 phodet 25 1.2       B   25 
                 Aa-Ab    1993          0.39   0.04   1.8301 spkdet 64 1.2  0.1  K   64 
20294834+0941202 A-B      1995  95      0.016         0.1194 spcdet  4 2.72 0.2  Z   41 
20553771-1402078 AaAb-B   1960 186      107           1261   phodet 58 1.5       B   58 
                 Aa-Ab    2018 303      0.0811        0.9557 spkdet 84 0.4       I   84 
21293671+1738353 A-B      2019  96      0.0367        0.2488 spkdet 84 0         I   84 
21311859-0947263 A-B      1986 157 0.8  0.218  0.006  1.6269 spkdet  6 2.1  0.06 V   32 
21380036+2743254 A-BaBb   1999  23      2.7           35.405 visdet 74 3.35      I   43 
                 A-Bb     2017  15 1    3.3042 0.008  43.327 spkdet 12 5.28 0.38 880 12 
22275958+5741453 A-B      1890 179      2.32          9.28   micdet  8 3         V    8 
22382467-2921139 A-B      1954 134      15            177.77 phodet 56 1.2       B   56 
22383372-1517573 A-BaBb   1985   0 2.9  0.39   0.02   1.3283 spkdet 53 0.55 0.07 K   53 
                 Ba-Bb                                0.0272 SB3    16                  
22384559-2037160 AaAb-B   1939 355      23.45         208.66 micdet 83 2         V   83 
                 Aa-Ab    1960                        0.0445 SB2    33                  
23292346+4128068 A-BaBb   1965 221      19            283.95 phodet 25 1.2       B   25 
                 Ba-Bb    2010 192 0.4  0.0467 0.0009 0.6979 AO det  7 0.27 0.06 H    7 
23315208+1956142 A-B      1941 183      3.5           21.921 micdet 90 1.9       V   44 
23453127-1610198 A-B      2005 250 0.1  0.066  0.007  0.825  AO det 66 0.14 0.1  K   66 
